Coevolutionary dynamics of a variant of the cyclic Lotka-Volterra model with three-agent interactions

We study a variant of the cyclic Lotka-Volterra model with three-agent interactions. Inspired by a multiplayer variation of the Rock-Paper-Scissors game, the model describes an ideal ecosystem in which cyclic competition among three species develops through cooperative predation. Its rate equations in a well-mixed environment display a degenerate Hopf bifurcation, occurring as reactions involving two predators plus one prey have the same rate as reactions involving two preys plus one predator. We estimate the magnitude of the stochastic noise at the bifurcation point, where finite size effects turn neutrally stable orbits into erratically diverging trajectories. In particular, we compare analytic predictions for the extinction probability, derived in the Fokker-Planck approximation, with numerical simulations based on the Gillespie stochastic algorithm. We then extend the analysis of the phase portrait to heterogeneous rates. In a well-mixed environment, we observe a continuum of degenerate Hopf bifurcations, generalizing the above one. Neutral stability ensues from a complex equilibrium between different reactions. Remarkably, on a two-dimensional lattice, all bifurcations disappear as a consequence of the spatial locality of the interactions. In the second part of the paper, we investigate the effects of mobility in a lattice metapopulation model with patches hosting several agents. We find that strategies propagate along the arms of rotating spirals, as they usually do in models of cyclic dominance. We observe propagation instabilities in the regime of large wavelengths. We also examine three-agent interactions inducing nonlinear diffusion.

==> proof_comments.txt <==
Dear Production Editor,

Please find below our reply to your queries. 

Q1. Concerning the movie quote we inserted just after the abstract, you can eliminate it if the journal policy is not to include movie quotes in official scientific documents.

Q2. We already sent the ACS via email to epjb@edpsciences.org. For your convenience, we report it here:

   "F.P. performed theoretical calculations, numerical simulations and data analysis with assistance from S.F. and S.T. All authors contributed to the discussion and the writing of the manuscript."

Q3. The year of publication in Ref. [3] is 1996.

Q4. The correct complete citation is

    [55] R. May and W. Leonard, "Nonlinear Aspects of Competition Between Three Species", SIAM J. Appl. Math., 29(2), 243–253, 1975. 

Q5. The correct complete citation is

    [66] E. Frey, "Evolutionary game theory: Theoretical concepts and applications to microbial communities",
Physica A: Statistical Mechanics and its Applications 389 (20), 4265-4298, 2010.

----

One additional comment.  We read, just before the References section, that the paper is as an open-access article. This statement is not correct. Last week, we sent an email to Mrs. Ligier in which we opted for the traditional subscription model. We confirm this choice here.

Thank you very much for your attention and collaboration!

Best wishes,

F.P. on behalf of the authors

